UBVRI photometry of Betelgeuse over 23 years since 1999

We report the results of our continuous UBVRI-band photometry of Betelgeuse from 1999 to 2022 using the same photometric system. There are two advantages in our observation: (1) we used a photodiode as a detector to avoid saturation, and (2) our data set includes U-band light curve, which is not widely observed in recent CCD photometries. Using our light curves, we conducted the periodicity analysis, and found ~405- and ~2160-day periods. We also discuss the tentative detection of a long-period variation over 20 years or longer. Finally, we discuss the peculiar variation of the U-B color index during the "Great Dimming" event between late 2019 and early 2020.

==> table1.dat <==
#wl 	U   	B      	V      	R      	I
3000	0.0000 	0.0000 	0.0000 	0.0000 	0.0000 
3050	0.0000 	0.0000 	0.0000 	0.0000 	0.0000 
3100	0.0001 	0.0000 	0.0000 	0.0000 	0.0000 
3150	0.0036 	0.0000 	0.0000 	0.0000 	0.0000 
3200	0.0218 	0.0000 	0.0000 	0.0000 	0.0000 
3250	0.0732 	0.0000 	0.0000 	0.0000 	0.0000 
3300	0.1641 	0.0000 	0.0000 	0.0000 	0.0000 
3350	0.2873 	0.0000 	0.0000 	0.0000 	0.0000 
3400	0.4298 	0.0000 	0.0000 	0.0000 	0.0000 
3450	0.5703 	0.0000 	0.0000 	0.0000 	0.0000 
3500	0.6956 	0.0000 	0.0000 	0.0000 	0.0000 
3550	0.8025 	0.0000 	0.0000 	0.0000 	0.0000 
3600	0.8959 	0.0000 	0.0000 	0.0000 	0.0000 
3650	0.9534 	0.0000 	0.0000 	0.0000 	0.0000 
3700	0.9909 	0.0029 	0.0000 	0.0000 	0.0000 
3750	0.9969 	0.0193 	0.0000 	0.0000 	0.0000 
3800	0.9403 	0.0654 	0.0000 	0.0000 	0.0000 
3850	0.7815 	0.1466 	0.0000 	0.0000 	0.0000 
3900	0.5385 	0.2569 	0.0000 	0.0000 	0.0000 
3950	0.2738 	0.3834 	0.0000 	0.0000 	0.0000 
4000	0.0891 	0.5090 	0.0000 	0.0000 	0.0000 
4050	0.0166 	0.6274 	0.0000 	0.0000 	0.0000 
4100	0.0016 	0.7318 	0.0000 	0.0000 	0.0000 
4150	0.0000 	0.8130 	0.0000 	0.0000 	0.0000 
4200	0.0000 	0.8831 	0.0000 	0.0000 	0.0000 
4250	0.0000 	0.9312 	0.0000 	0.0000 	0.0000 
4300	0.0000 	0.9624 	0.0000 	0.0000 	0.0000 
4350	0.0000 	0.9843 	0.0000 	0.0000 	0.0000 
4400	0.0000 	0.9969 	0.0000 	0.0000 	0.0000 
4450	0.0000 	0.9964 	0.0000 	0.0000 	0.0000 
4500	0.0000 	0.9749 	0.0000 	0.0000 	0.0000 
4550	0.0000 	0.9496 	0.0000 	0.0000 	0.0000 
4600	0.0000 	0.8998 	0.0000 	0.0000 	0.0000 
4650	0.0000 	0.8232 	0.0000 	0.0000 	0.0000 
4700	0.0000 	0.7105 	0.0000 	0.0000 	0.0000 
4750	0.0000 	0.5791 	0.0001 	0.0000 	0.0000 
4800	0.0000 	0.4454 	0.0010 	0.0000 	0.0000 
4850	0.0000 	0.3212 	0.0087 	0.0000 	0.0000 
4900	0.0000 	0.2197 	0.0472 	0.0000 	0.0000 
4950	0.0000 	0.1481 	0.1623 	0.0000 	0.0000 
5000	0.0000 	0.1024 	0.3623 	0.0000 	0.0000 
5050	0.0000 	0.0631 	0.5788 	0.0000 	0.0000 
5100	0.0000 	0.0344 	0.7516 	0.0000 	0.0000 
5150	0.0000 	0.0184 	0.8640 	0.0000 	0.0000 
5200	0.0000 	0.0087 	0.9302 	0.0000 	0.0000 
5250	0.0000 	0.0036 	0.9697 	0.0000 	0.0000 
5300	0.0000 	0.0016 	0.9877 	0.0000 	0.0000 
5350	0.0000 	0.0008 	0.9969 	0.0000 	0.0001 
5400	0.0000 	0.0006 	0.9987 	0.0000 	0.0000 
5450	0.0000 	0.0004 	0.9898 	0.0000 	0.0000 
5500	0.0000 	0.0007 	0.9729 	0.0000 	0.0000 
5550	0.0000 	0.0014 	0.9483 	0.0000 	0.0000 
5600	0.0000 	0.0019 	0.9162 	0.0000 	0.0000 
5650	0.0000 	0.0018 	0.8794 	0.0000 	0.0000 
5700	0.0000 	0.0010 	0.8326 	0.0000 	0.0000 
5750	0.0000 	0.0004 	0.7797 	0.0000 	0.0000 
5800	0.0000 	0.0000 	0.7203 	0.0000 	0.0001 
5850	0.0000 	0.0000 	0.6586 	0.0000 	0.0001 
5900	0.0000 	0.0000 	0.5973 	0.0000 	0.0000 
5950	0.0000 	0.0000 	0.5303 	0.0000 	0.0000 
6000	0.0000 	0.0000 	0.4641 	0.0000 	0.0001 
6050	0.0000 	0.0000 	0.4003 	0.0000 	0.0000 
6100	0.0000 	0.0000 	0.3396 	0.0000 	0.0000 
6150	0.0000 	0.0000 	0.2827 	0.0000 	0.0001 
6200	0.0000 	0.0000 	0.2310 	0.0003 	0.0000 
6250	0.0000 	0.0000 	0.1855 	0.0012 	0.0000 
6300	0.0000 	0.0000 	0.1463 	0.0061 	0.0001 
6350	0.0000 	0.0000 	0.1136 	0.0306 	0.0000 
6400	0.0000 	0.0000 	0.0865 	0.1257 	0.0000 
6450	0.0000 	0.0000 	0.0649 	0.3183 	0.0001 
6500	0.0000 	0.0000 	0.0479 	0.5247 	0.0001 
6550	0.0000 	0.0000 	0.0344 	0.6806 	0.0000 
6600	0.0000 	0.0000 	0.0244 	0.7833 	0.0001 
6650	0.0000 	0.0000 	0.0171 	0.8520 	0.0001 
6700	0.0000 	0.0000 	0.0116 	0.8978 	0.0000 
6750	0.0000 	0.0000 	0.0079 	0.9355 	0.0001 
6800	0.0002 	0.0001 	0.0053 	0.9603 	0.0003 
6850	0.0010 	0.0005 	0.0035 	0.9758 	0.0001 
6900	0.0029 	0.0012 	0.0022 	0.9853 	0.0003 
6950	0.0058 	0.0023 	0.0014 	0.9897 	0.0005 
7000	0.0092 	0.0033 	0.0009 	0.9867 	0.0005 
7050	0.0123 	0.0041 	0.0005 	0.9824 	0.0006 
7100	0.0142 	0.0045 	0.0003 	0.9774 	0.0008 
7150	0.0149 	0.0047 	0.0002 	0.9718 	0.0010 
7200	0.0143 	0.0046 	0.0001 	0.9699 	0.0014 
7250	0.0133 	0.0045 	0.0000 	0.9780 	0.0017 
7300	0.0125 	0.0042 	0.0000 	0.9891 	0.0022 
7350	0.0119 	0.0040 	0.0000 	0.9998 	0.0029 
7400	0.0109 	0.0037 	0.0000 	0.9893 	0.0041 
7450	0.0094 	0.0034 	0.0000 	0.9347 	0.0056 
7500	0.0076 	0.0032 	0.0000 	0.8161 	0.0079 
7550	0.0058 	0.0031 	0.0000 	0.6513 	0.0117 
7600	0.0042 	0.0029 	0.0000 	0.4783 	0.0180 
7650	0.0029 	0.0027 	0.0000 	0.3342 	0.0278 
7700	0.0019 	0.0026 	0.0000 	0.2308 	0.0443 
7750	0.0014 	0.0025 	0.0000 	0.1573 	0.0709 
7800	0.0011 	0.0024 	0.0000 	0.1095 	0.1116 
7850	0.0009 	0.0023 	0.0000 	0.0772 	0.1703 
7900	0.0007 	0.0022 	0.0000 	0.0561 	0.2500 
7950	0.0006 	0.0022 	0.0000 	0.0416 	0.3493 
8000	0.0004 	0.0022 	0.0000 	0.0315 	0.4631 
8050	0.0002 	0.0021 	0.0000 	0.0242 	0.5820 
8100	0.0000 	0.0021 	0.0000 	0.0192 	0.6958 
8150	0.0000 	0.0021 	0.0000 	0.0153 	0.7922 
8200	0.0000 	0.0021 	0.0000 	0.0125 	0.8695 
8250	0.0000 	0.0021 	0.0000 	0.0103 	0.9284 
8300	0.0176 	0.0000 	0.0000 	0.0089 	0.9621 
8350	0.0318 	0.0000 	0.0000 	0.0095 	0.9821 
8400	0.0266 	0.0000 	0.0000 	0.0113 	0.9896 
8450	0.0146 	0.0000 	0.0011 	0.0268 	0.9994 
8500	0.0135 	0.0000 	0.0018 	0.0121 	0.9915 
8550	0.0194 	0.0000 	0.0003 	0.0046 	0.9751 
8600	0.0278 	0.0000 	0.0024 	0.0037 	0.9617 
8650	0.0260 	0.0000 	0.0043 	0.0140 	0.9457 
8700	0.0199 	0.0000 	0.0037 	0.0056 	0.9215 
8750	0.0177 	0.0000 	0.0040 	0.0065 	0.9071 
8800	0.0135 	0.0000 	0.0019 	0.0038 	0.8835 
8850	0.0165 	0.0000 	0.0000 	0.0027 	0.8644 
8900	0.0116 	0.0000 	0.0002 	0.0034 	0.8334 
8950	0.0095 	0.0037 	0.0004 	0.0043 	0.7959 
9000	0.0118 	0.0017 	0.0002 	0.0030 	0.7707 
9050	0.0107 	0.0008 	0.0004 	0.0045 	0.7525 
9100	0.0072 	0.0011 	0.0013 	0.0069 	0.7463 
9150	0.0052 	0.0000 	0.0016 	0.0029 	0.7163 
9200	0.0052 	0.0000 	0.0010 	0.0011 	0.6765 
9250	0.0040 	0.0000 	0.0000 	0.0037 	0.6539 
9300	0.0034 	0.0011 	0.0001 	0.0020 	0.6175 
9350	0.0040 	0.0020 	0.0001 	0.0028 	0.5836 
9400	0.0039 	0.0020 	0.0000 	0.0026 	0.5631 
9450	0.0036 	0.0028 	0.0001 	0.0020 	0.5289 
9500	0.0035 	0.0026 	0.0000 	0.0020 	0.4941 
9550	0.0032 	0.0026 	0.0000 	0.0019 	0.4582 
9600	0.0022 	0.0036 	0.0004 	0.0024 	0.4299 
9650	0.0023 	0.0035 	0.0001 	0.0026 	0.4049 
9700	0.0018 	0.0026 	0.0001 	0.0021 	0.3830 
9750	0.0015 	0.0032 	0.0003 	0.0028 	0.3633 
9800	0.0013 	0.0029 	0.0003 	0.0033 	0.3391 
9850	0.0012 	0.0028 	0.0000 	0.0035 	0.3207 
9900	0.0011 	0.0031 	0.0000 	0.0041 	0.3058 
9950	0.0013 	0.0034 	0.0001 	0.0047 	0.2981 
10000	0.0009 	0.0035 	0.0000 	0.0046 	0.2913 
10050	0.0011 	0.0035 	0.0000 	0.0053 	0.2789 
10100	0.0012 	0.0034 	0.0000 	0.0060 	0.2612 
10150	0.0014 	0.0036 	0.0001 	0.0071 	0.2428 
10200	0.0012 	0.0035 	0.0001 	0.0078 	0.2307 
10250	0.0006 	0.0035 	0.0001 	0.0096 	0.2220 
10300	0.0007 	0.0034 	0.0001 	0.0117 	0.2067 
10350	0.0007 	0.0034 	0.0002 	0.0139 	0.1913 
10400	0.0006 	0.0034 	0.0002 	0.0169 	0.1764 
10450	0.0005 	0.0033 	0.0001 	0.0212 	0.1640 
10500	0.0005 	0.0033 	0.0001 	0.0265 	0.1489 
10550	0.0008 	0.0031 	0.0001 	0.0337 	0.1368 
10600	0.0007 	0.0030 	0.0001 	0.0425 	0.1249 

==> table2.dat <==
#Hel.J.D.	V mag	error	U - B	error	B - V	error	V - R	error	R - I	error
2451215.04	0.369	0.043	2.531	0.072	1.912	0.037	1.551	0.022	1.309	0.014
2451217.98	0.431	0.041	2.436	0.042	1.970	0.017	1.538	0.013	1.306	0.016
2451224.05	0.416	0.013	2.541	0.025	2.001	0.007	1.567	0.010	1.291	0.018
2451231.05	0.359	0.011	2.822	0.120	1.984	0.014	1.578	0.013	1.267	0.013
2451275.98	0.382	0.010	-----	-----	2.026	0.010	1.590	0.008	1.222	0.021
2451284.96	0.334	0.015	2.718	0.111	1.982	0.021	1.524	0.020	1.328	0.036
2451613.96	0.571	0.020	2.164	0.068	1.980	0.027	1.617	0.025	1.394	0.017
2451635.97	0.574	0.015	2.218	0.099	1.921	0.033	1.658	0.016	1.355	0.028
2451883.15	0.515	0.013	2.244	0.026	1.924	0.011	1.587	0.017	1.362	0.017
2451888.15	0.494	0.019	2.274	0.035	1.953	0.007	1.560	0.018	1.386	0.015
2451902.03	0.441	0.020	2.491	0.026	1.943	0.012	1.579	0.020	1.338	0.024
2451921.97	0.454	0.017	2.331	0.028	1.950	0.011	1.602	0.015	1.382	0.019
2451922.03	0.454	0.017	2.350	0.028	1.969	0.011	1.587	0.015	1.376	0.019
2451927.03	0.512	0.008	2.320	0.030	1.984	0.012	1.567	0.018	1.409	0.015
2451939.00	0.557	0.013	2.421	0.046	1.971	0.015	1.611	0.021	1.412	0.019
2451955.96	0.604	0.016	2.456	0.055	1.936	0.020	1.637	0.020	1.440	0.016
2451960.98	0.590	0.017	2.502	0.036	1.980	0.017	1.634	0.015	1.391	0.005
2451965.95	0.602	0.013	2.308	0.033	1.940	0.014	1.612	0.021	1.426	0.009
2451967.43	0.567	0.039	2.444	0.017	1.915	0.023	1.619	0.013	1.424	0.019
2451970.93	0.618	0.014	2.343	0.028	1.949	0.011	1.651	0.018	1.428	0.019
2451977.96	0.630	0.020	2.432	0.074	1.952	0.011	1.630	0.015	1.447	0.014
2451988.97	0.506	0.018	2.244	0.051	1.948	0.010	1.605	0.031	1.519	0.010
2451995.94	0.612	0.014	2.348	0.128	1.970	0.022	1.674	0.027	1.443	0.022
2452003.96	0.580	0.020	2.348	0.099	1.972	0.005	1.643	0.017	1.410	0.022
2452012.95	0.593	0.022	2.111	0.056	1.959	0.015	1.623	0.023	1.447	0.015
2452202.26	0.562	0.038	2.140	0.016	1.951	0.021	1.566	0.014	1.360	0.017
2452258.09	0.364	0.012	2.299	0.030	1.930	0.013	1.544	0.029	1.303	0.018
2452266.08	0.356	0.008	2.282	0.070	1.850	0.012	1.584	0.028	1.326	0.023
2452271.08	0.303	0.023	2.328	0.040	1.860	0.025	1.527	0.023	1.369	0.023
2452276.07	0.411	0.019	2.285	0.015	1.921	0.011	1.524	0.028	1.396	0.006
2452279.09	0.474	0.017	2.233	0.032	1.898	0.004	1.589	0.016	1.425	0.012
2452284.08	0.440	0.006	2.311	0.032	1.907	0.007	1.567	0.020	1.337	0.010
2452297.02	0.528	0.010	2.465	0.028	1.935	0.012	1.595	0.017	1.407	0.010
2452298.98	0.508	0.004	2.437	0.027	1.906	0.012	1.590	0.015	1.348	0.009
2452302.99	0.485	0.016	2.285	0.059	1.861	0.032	1.537	0.025	1.364	0.021
2452307.01	0.559	0.016	2.803	0.136	1.962	0.009	1.624	0.017	1.385	0.015
2452311.98	0.509	0.016	2.516	0.059	1.950	0.014	1.620	0.024	1.405	0.009
2452315.97	0.541	0.022	2.440	0.051	1.913	0.012	1.644	0.019	1.390	0.014
2452320.96	0.603	0.027	2.358	0.062	2.065	0.008	1.648	0.008	1.421	0.017
2452325.95	0.578	0.041	2.839	0.041	1.968	0.027	1.635	0.018	1.420	0.014
2452337.94	0.732	0.031	2.626	0.105	1.984	0.021	1.695	0.015	1.471	0.011
2452341.96	0.623	0.024	2.680	0.100	1.938	0.006	1.623	0.008	1.475	0.023
2452346.96	0.601	0.031	2.525	0.103	1.933	0.006	1.644	0.020	1.442	0.014
2452356.95	0.700	0.031	2.480	0.095	1.938	0.008	1.640	0.023	1.449	0.031
2452366.95	0.723	0.039	2.721	0.057	1.918	0.005	1.687	0.020	1.428	0.008
2452519.26	0.331	0.009	2.362	0.030	1.923	0.006	1.523	0.014	1.317	0.012
2452519.28	0.342	0.009	2.328	0.030	1.949	0.006	1.527	0.014	1.313	0.012
2452537.29	0.320	0.015	2.325	0.031	1.942	0.011	1.503	0.018	1.329	0.015
2452558.23	0.334	0.018	2.370	0.024	1.967	0.012	1.502	0.015	1.313	0.006
2452560.24	0.374	0.013	2.324	0.023	1.970	0.013	1.521	0.017	1.316	0.016
2452569.25	0.376	0.014	2.279	0.018	1.977	0.010	1.531	0.020	1.354	0.012
2452576.24	0.407	0.015	2.402	0.037	1.919	0.015	1.578	0.026	1.325	0.010
2452582.21	0.420	0.011	2.458	0.040	1.939	0.009	1.570	0.019	1.336	0.016
2452592.17	0.443	0.006	2.430	0.038	1.963	0.009	1.553	0.017	1.360	0.018
2452606.16	0.473	0.010	2.405	0.016	1.958	0.010	1.545	0.016	1.369	0.015
2452620.14	0.385	0.019	2.504	0.039	1.927	0.013	1.558	0.016	1.351	0.022
2452623.12	0.490	0.023	2.412	0.027	1.999	0.013	1.553	0.015	1.362	0.016
2452636.09	0.401	0.010	2.432	0.025	1.969	0.010	1.522	0.015	1.351	0.012
2452652.01	0.443	0.021	-----	-----	-----	-----	-----	-----	-----	-----
2452660.99	0.444	0.012	2.334	0.017	1.989	0.012	1.658	0.015	1.039	0.018
2452669.98	0.473	0.019	2.454	0.025	2.009	0.013	1.641	0.015	1.159	0.015
2452676.97	0.524	0.018	2.496	0.036	1.978	0.008	1.679	0.013	1.134	0.015
2452698.92	0.733	0.017	2.572	0.028	1.963	0.012	1.654	0.019	1.523	0.019
2452707.92	0.779	0.005	2.432	0.037	1.923	0.012	1.705	0.014	1.528	0.014
2452717.94	0.891	0.014	2.465	0.016	1.974	0.010	1.722	0.016	1.563	0.011
2452739.94	0.931	0.006	2.201	0.035	1.943	0.008	1.724	0.012	1.611	0.014
2452746.93	1.106	0.023	2.226	0.063	1.923	0.012	1.826	0.017	1.551	0.010
2452750.94	1.093	0.019	2.364	0.028	1.963	0.015	1.733	0.019	1.704	0.014
2452892.30	0.599	0.006	-----	-----	-----	-----	-----	-----	-----	-----
2452896.30	0.549	0.025	2.180	0.023	1.907	0.012	1.599	0.012	1.446	0.012
2452912.26	0.606	0.015	2.353	0.019	1.973	0.014	1.631	0.019	1.442	0.017
2452929.27	0.546	0.013	2.482	0.023	1.978	0.012	1.635	0.016	1.398	0.016
2452936.23	0.558	0.009	2.472	0.036	1.958	0.016	1.619	0.018	1.433	0.014
2452942.21	0.588	0.007	2.487	0.039	1.967	0.006	1.632	0.014	1.446	0.019
2452957.16	0.675	0.007	2.372	0.009	1.991	0.030	1.657	0.002	1.394	0.000
2452960.17	0.602	0.016	2.471	0.052	1.994	0.011	1.660	0.013	1.406	0.009
2452976.13	0.550	0.013	2.424	0.049	1.975	0.011	1.623	0.021	1.407	0.021
2452988.13	0.503	0.024	2.417	0.046	1.976	0.016	1.578	0.018	1.399	0.012
2452990.06	0.517	0.018	2.500	0.041	1.986	0.008	1.603	0.019	1.402	0.011
2452997.08	0.499	0.015	2.430	0.063	1.907	0.015	1.577	0.017	1.363	0.016
2453003.06	0.492	0.017	2.400	0.031	1.987	0.015	1.575	0.021	1.398	0.015
2453013.01	0.477	0.012	2.618	0.028	1.989	0.009	1.564	0.017	1.352	0.013
2453026.09	0.357	0.012	2.514	0.030	1.998	0.011	1.557	0.012	1.289	0.008
2453028.00	0.443	0.015	2.417	0.040	1.987	0.014	1.545	0.012	1.371	0.021
2453033.00	0.438	0.018	2.374	0.047	1.980	0.014	1.557	0.011	1.355	0.018
2453040.00	0.432	0.011	2.486	0.021	1.999	0.011	1.527	0.017	1.338	0.023
2453047.95	0.470	0.025	2.709	0.045	2.018	0.018	1.575	0.008	1.307	0.007
2453050.96	0.470	0.008	2.501	0.033	1.987	0.012	1.542	0.019	1.381	0.011
2453061.07	0.488	0.014	2.524	0.051	2.004	0.020	1.588	0.022	1.408	0.017
2453071.95	0.524	0.009	2.580	0.040	1.961	0.009	1.599	0.018	1.370	0.016
2453077.96	0.539	0.010	2.417	0.036	1.976	0.014	1.560	0.021	1.324	0.029
2453092.95	0.550	0.009	2.554	0.028	1.975	0.010	1.613	0.013	1.414	0.011
2453100.96	0.548	0.010	2.631	0.022	2.008	0.013	1.617	0.015	1.388	0.006
2453104.94	0.514	0.007	2.441	0.026	1.962	0.011	1.611	0.018	1.413	0.014
2453111.94	0.546	0.018	-----	-----	2.043	0.012	1.610	0.015	1.413	0.007
2453117.93	0.679	0.036	2.438	0.034	1.977	0.011	1.608	0.021	1.441	0.019
2453279.24	0.380	0.018	2.331	0.037	1.978	0.013	1.566	0.019	1.360	0.013
2453300.19	0.287	0.067	2.288	0.038	2.009	0.012	1.557	0.024	1.317	0.017
2453337.17	0.284	0.005	2.501	0.025	2.001	0.007	1.522	0.018	1.287	0.017
2453356.12	0.331	0.013	2.539	0.057	1.992	0.010	1.572	0.022	1.283	0.022
2453373.10	0.455	0.011	2.422	0.019	2.021	0.013	1.595	0.022	1.361	0.008
2453381.06	0.407	0.009	2.457	0.027	1.966	0.015	1.576	0.021	1.333	0.030
2453393.03	0.425	0.019	2.555	0.020	1.967	0.010	1.591	0.015	1.363	0.014
2453404.01	0.451	0.011	2.386	0.022	1.949	0.007	1.581	0.020	1.372	0.022
2453443.96	0.458	0.019	2.599	0.035	2.002	0.020	1.587	0.022	1.365	0.016
2453465.94	0.423	0.015	2.175	0.019	2.013	0.020	1.581	0.019	1.351	0.022
2453626.30	0.523	0.032	2.197	0.056	1.989	0.016	1.581	0.020	1.395	0.037
2453630.26	0.549	0.038	2.296	0.037	1.988	0.014	1.596	0.012	1.477	0.018
2453630.28	0.531	0.038	2.300	0.037	1.965	0.014	1.610	0.012	1.492	0.018
2453656.24	0.593	0.019	2.386	0.035	1.948	0.010	1.627	0.020	1.439	0.023
2453667.23	0.568	0.018	2.229	0.025	1.986	0.013	1.589	0.016	1.393	0.017
2453676.20	0.517	0.020	2.550	0.055	2.007	0.019	1.584	0.020	1.424	0.020
2453682.20	0.455	0.071	2.379	0.026	1.965	0.014	1.590	0.018	1.424	0.013
2453693.14	0.449	0.023	2.331	0.036	2.004	0.013	1.546	0.018	1.405	0.012
2453699.15	0.444	0.014	2.448	0.031	1.984	0.012	1.552	0.014	1.367	0.016
2453705.13	0.422	0.015	2.347	0.028	2.020	0.012	1.547	0.018	1.376	0.014
2453714.12	0.415	0.020	2.486	0.058	1.962	0.022	1.576	0.012	1.327	0.020
2453721.11	0.363	0.010	2.442	0.040	1.966	0.012	1.543	0.018	1.318	0.013
2453731.07	0.330	0.019	2.441	0.029	2.009	0.014	1.521	0.019	1.308	0.017
2453743.03	0.270	0.011	2.403	0.041	2.018	0.011	1.504	0.024	1.283	0.015
2453747.99	0.270	0.032	2.386	0.054	2.050	0.013	1.512	0.016	1.303	0.016
2453758.99	0.273	0.010	2.427	0.039	1.992	0.017	1.514	0.019	1.272	0.015
2453805.93	0.360	0.009	2.698	0.070	2.015	0.015	1.549	0.021	1.316	0.019
2453809.02	0.468	0.021	2.723	0.024	1.949	0.013	1.601	0.016	1.408	0.013
2453809.94	0.412	0.018	2.669	0.023	1.984	0.011	1.571	0.013	1.346	0.013
2453813.96	0.464	0.009	2.458	0.050	1.979	0.010	1.556	0.013	1.416	0.009
2453814.95	0.501	0.008	2.633	0.034	1.933	0.012	1.578	0.016	1.420	0.016
2453845.93	0.650	0.027	2.531	0.020	1.962	0.011	1.565	0.027	1.486	0.013
2453850.91	0.676	0.044	2.747	0.044	1.999	0.020	1.647	0.013	1.442	0.026
2453981.29	0.894	0.026	2.241	0.035	1.919	0.018	1.674	0.020	1.563	0.034
2454016.24	0.925	0.015	2.327	0.031	1.931	0.014	1.702	0.018	1.604	0.021
2454018.23	0.993	0.037	2.528	0.028	1.995	0.016	1.724	0.025	1.638	0.023
2454023.21	0.929	0.020	2.551	0.025	1.961	0.011	1.728	0.015	1.640	0.015
2454028.20	0.865	0.010	-----	-----	-----	-----	-----	-----	-----	-----
2454047.16	0.747	0.008	2.509	0.051	1.963	0.023	1.685	0.022	1.454	0.021
2454047.20	0.734	0.008	2.528	0.051	1.958	0.023	1.665	0.022	1.456	0.021
2454048.12	0.779	0.033	2.686	0.030	1.941	0.041	1.688	0.051	1.534	0.023
2454052.16	0.747	0.009	2.552	0.022	1.974	0.008	1.671	0.021	1.532	0.019
2454061.17	0.751	0.022	2.621	0.022	2.001	0.007	1.692	0.017	1.488	0.016
2454065.09	0.702	0.019	2.572	0.040	2.019	0.009	1.637	0.017	1.487	0.010
2454070.06	0.520	0.016	2.607	0.037	1.895	0.023	1.557	0.020	1.489	0.012
2454075.07	0.712	0.023	2.722	0.052	1.993	0.011	1.637	0.015	1.513	0.011
2454087.09	0.634	0.018	2.679	0.035	1.970	0.005	1.616	0.013	1.449	0.011
2454089.03	0.670	0.013	2.632	0.034	1.992	0.007	1.633	0.015	1.466	0.013
2454093.01	0.660	0.015	2.665	0.031	1.978	0.015	1.636	0.015	1.465	0.016
2454097.01	0.657	0.011	2.540	0.024	1.982	0.006	1.624	0.017	1.465	0.015
2454101.03	0.633	0.005	2.720	0.037	1.965	0.011	1.626	0.015	1.459	0.012
2454109.00	0.575	0.013	2.461	0.015	1.990	0.007	1.573	0.010	1.468	0.009
2454114.97	0.580	0.010	2.567	0.017	2.007	0.006	1.584	0.008	1.387	0.014
2454125.94	0.477	0.016	2.558	0.010	2.000	0.010	1.576	0.011	1.384	0.015
2454130.06	0.444	0.031	2.696	0.009	2.006	0.016	1.539	0.012	1.376	0.010
2454131.94	0.370	0.041	2.469	0.015	1.983	0.019	1.528	0.019	1.397	0.008
2454134.92	0.467	0.027	2.618	0.011	2.002	0.008	1.547	0.016	1.389	0.011
2454137.91	0.388	0.025	2.849	0.015	2.041	0.014	1.503	0.021	1.386	0.017
2454142.97	0.394	0.010	2.844	0.075	1.855	0.063	1.550	0.015	1.378	0.014
2454150.10	0.421	0.016	2.639	0.012	2.047	0.011	1.535	0.011	1.373	0.010
2454152.95	0.447	0.008	2.620	0.010	2.050	0.009	1.566	0.013	1.363	0.013
2454154.95	0.423	0.010	2.546	0.015	2.018	0.008	1.532	0.010	1.341	0.012
2454157.92	0.407	0.009	2.701	0.017	2.018	0.008	1.562	0.011	1.358	0.011
2454160.93	0.437	0.014	2.596	0.023	2.025	0.006	1.568	0.011	1.349	0.015
2454168.00	0.457	0.010	2.764	0.009	2.016	0.006	1.556	0.014	1.362	0.018
2454170.95	0.423	0.007	2.586	0.013	2.006	0.007	1.566	0.017	1.353	0.032
2454180.94	0.427	0.012	2.645	0.025	1.997	0.007	1.558	0.009	1.359	0.016
2454185.93	0.478	0.012	2.623	0.021	2.004	0.014	1.589	0.011	1.353	0.019
2454195.93	0.575	0.007	2.541	0.007	2.002	0.010	1.585	0.014	1.423	0.009
2454351.30	0.599	0.013	2.376	0.049	1.935	0.017	1.577	0.017	1.445	0.012
2454364.27	0.714	0.014	2.310	0.016	1.956	0.006	1.623	0.017	1.500	0.018
2454364.30	0.713	0.014	2.365	0.016	1.971	0.006	1.630	0.017	1.502	0.018
2454380.23	0.856	0.019	2.432	0.015	1.969	0.013	1.664	0.020	1.569	0.019
2454380.25	0.838	0.019	2.375	0.015	1.968	0.013	1.654	0.020	1.565	0.019
2454394.24	0.937	0.012	2.427	0.016	1.905	0.007	1.700	0.010	1.601	0.017
2454394.26	0.926	0.012	2.418	0.016	1.905	0.007	1.708	0.010	1.610	0.017
2454398.20	0.967	0.042	2.469	0.028	1.938	0.011	1.713	0.022	1.580	0.013
2454398.23	0.934	0.042	2.416	0.028	1.920	0.011	1.709	0.022	1.597	0.013
2454402.19	0.979	0.012	2.196	0.028	1.939	0.014	1.687	0.016	1.650	0.013
2454402.23	0.984	0.012	2.184	0.028	1.936	0.014	1.701	0.016	1.632	0.013
2454408.28	0.934	0.020	2.349	0.012	1.925	0.016	1.654	0.019	1.580	0.004
2454417.15	1.016	0.008	2.270	0.011	1.932	0.007	1.727	0.015	1.603	0.018
2454420.18	0.990	0.017	2.324	0.011	1.926	0.015	1.733	0.015	1.599	0.016
2454425.13	0.973	0.018	2.380	0.017	1.926	0.012	1.718	0.015	1.644	0.012
2454428.12	1.053	0.026	2.484	0.025	1.946	0.017	1.706	0.016	1.638	0.018
2454430.11	0.980	0.009	2.462	0.012	1.952	0.015	1.703	0.013	1.605	0.011
2454436.09	0.866	0.039	2.419	0.014	1.937	0.021	1.662	0.021	1.585	0.018
2454438.09	0.942	0.034	2.525	0.027	1.962	0.016	1.736	0.014	1.551	0.021
2454440.09	0.891	0.019	2.509	0.028	1.942	0.014	1.690	0.011	1.544	0.013
2454442.07	0.775	0.014	2.591	0.036	1.907	0.022	1.588	0.016	1.530	0.017
2454444.08	0.844	0.012	2.525	0.039	1.953	0.007	1.667	0.013	1.554	0.014
2454444.16	0.811	0.012	2.487	0.039	1.945	0.007	1.648	0.013	1.543	0.014
2454448.11	0.766	0.013	2.382	0.012	1.953	0.005	1.612	0.013	1.533	0.012
2454448.18	0.763	0.013	2.346	0.012	1.944	0.005	1.618	0.013	1.551	0.012
2454451.08	0.756	0.007	2.490	0.016	1.953	0.007	1.618	0.005	1.490	0.015
2454455.04	0.710	0.019	2.500	0.011	1.997	0.013	1.625	0.015	1.477	0.012
2454460.23	0.646	0.018	2.789	0.028	1.987	0.014	1.594	0.017	1.443	0.006
2454465.20	0.599	0.007	2.695	0.012	2.005	0.009	1.565	0.017	1.436	0.025
2454467.03	0.608	0.008	2.437	0.022	1.971	0.007	1.580	0.017	1.451	0.016
2454470.01	0.561	0.022	2.435	0.020	1.984	0.021	1.579	0.016	1.400	0.011
2454472.02	0.540	0.016	2.486	0.020	1.982	0.009	1.574	0.011	1.424	0.016
2454476.00	0.560	0.005	2.588	0.025	1.992	0.008	1.590	0.011	1.391	0.010
2454483.96	0.566	0.014	2.543	0.018	1.987	0.010	1.604	0.017	1.400	0.010
2454489.94	0.559	0.009	2.564	0.022	2.013	0.008	1.573	0.014	1.412	0.013
2454492.94	0.565	0.010	2.598	0.029	2.009	0.010	1.583	0.012	1.408	0.009
2454497.94	0.557	0.012	2.532	0.022	1.996	0.010	1.587	0.014	1.387	0.009
2454503.93	0.548	0.016	2.655	0.019	2.006	0.015	1.577	0.013	1.397	0.012
2454509.94	0.518	0.011	2.550	0.022	2.008	0.008	1.576	0.017	1.375	0.010
2454514.96	0.510	0.007	2.505	0.009	2.015	0.009	1.553	0.009	1.389	0.007
2454521.93	0.488	0.034	2.607	0.013	2.015	0.006	1.561	0.014	1.371	0.008
2454530.97	0.510	0.014	2.495	0.014	2.000	0.012	1.551	0.019	1.383	0.014
2454533.96	0.489	0.022	2.789	0.038	1.990	0.009	1.549	0.016	1.381	0.008
2454547.96	0.592	0.025	2.546	0.028	1.979	0.015	1.615	0.017	1.449	0.019
2454549.95	0.598	0.016	2.491	0.020	2.007	0.012	1.579	0.015	1.433	0.015
2454557.96	0.627	0.011	2.612	0.020	1.983	0.010	1.582	0.015	1.488	0.008
2454562.94	0.579	0.015	2.369	0.028	1.986	0.014	1.580	0.013	1.439	0.010
2454567.93	0.660	0.026	2.148	0.038	2.000	0.004	1.607	0.018	1.434	0.005
2454570.94	0.684	0.060	2.513	0.031	1.974	0.022	1.666	0.017	1.480	0.020
2454718.29	0.638	0.014	2.394	0.026	1.953	0.006	1.615	0.015	1.442	0.009
2454719.29	0.701	0.020	2.191	0.061	1.941	0.007	1.635	0.012	1.484	0.011
2454732.29	0.720	0.016	2.111	0.008	1.933	0.012	1.583	0.015	1.488	0.003
2454741.25	0.796	0.013	2.286	0.010	1.963	0.008	1.660	0.020	1.519	0.007
2454749.25	0.870	0.010	2.223	0.008	1.959	0.007	1.637	0.009	1.526	0.013
2454751.23	0.807	0.027	2.305	0.015	1.923	0.010	1.628	0.015	1.503	0.012
2454756.24	0.794	0.012	2.369	0.011	1.948	0.011	1.668	0.014	1.478	0.006
2454784.14	0.949	0.012	2.246	0.010	1.922	0.009	1.685	0.011	1.579	0.014
2454789.20	0.980	0.009	2.231	0.011	1.933	0.009	1.649	0.011	1.596	0.014
2454791.12	0.966	0.007	2.283	0.014	1.940	0.010	1.691	0.012	1.606	0.011
2454799.11	0.943	0.007	2.218	0.012	1.934	0.006	1.670	0.018	1.591	0.008
2454801.10	0.947	0.010	2.323	0.014	1.917	0.006	1.669	0.017	1.583	0.011
2454804.10	0.951	0.009	2.168	0.028	1.932	0.008	1.704	0.012	1.615	0.010
2454808.06	0.942	0.009	2.380	0.011	1.926	0.008	1.719	0.022	1.554	0.010
2454812.05	0.950	0.021	2.223	0.041	1.943	0.010	1.706	0.025	1.569	0.013
2454812.09	0.943	0.021	2.212	0.041	1.960	0.010	1.694	0.025	1.557	0.013
2454815.05	0.900	0.012	2.246	0.020	1.937	0.011	1.695	0.019	1.597	0.009
2454819.05	0.909	0.016	2.280	0.013	1.949	0.008	1.652	0.012	1.599	0.008
2454821.04	0.838	0.024	2.270	0.031	1.908	0.016	1.679	0.019	1.556	0.014
2454826.02	0.890	0.008	2.366	0.021	1.936	0.010	1.707	0.020	1.573	0.013
2454830.02	0.871	0.011	2.259	0.021	1.933	0.009	1.697	0.019	1.569	0.011
2454834.00	0.855	0.004	2.249	0.014	1.922	0.008	1.682	0.018	1.556	0.013
2454842.98	0.843	0.010	2.486	0.056	1.921	0.013	1.715	0.016	1.557	0.013
2454847.97	0.859	0.009	2.272	0.013	1.937	0.009	1.689	0.014	1.573	0.013
2454856.94	0.882	0.010	2.344	0.018	1.950	0.009	1.679	0.015	1.565	0.012
2454863.94	0.858	0.007	2.288	0.012	1.939	0.005	1.676	0.013	1.564	0.015
2454872.94	0.842	0.004	2.232	0.011	1.971	0.004	1.654	0.003	1.598	0.009
2454876.94	0.794	0.036	2.128	0.010	1.940	0.011	1.685	0.008	1.481	0.011
2454880.99	0.769	0.022	2.382	0.017	1.932	0.018	1.664	0.013	1.469	0.009
2454883.92	0.805	0.020	2.291	0.022	1.971	0.010	1.655	0.013	1.525	0.008
2454892.94	0.731	0.029	2.364	0.026	1.979	0.011	1.640	0.020	1.457	0.015
2454902.04	0.715	0.008	2.486	0.018	1.953	0.014	1.585	0.017	1.471	0.015
2454905.97	0.645	0.033	2.371	0.015	1.949	0.007	1.608	0.017	1.475	0.013
2454908.96	0.705	0.016	2.255	0.011	1.970	0.011	1.613	0.009	1.466	0.011
2454923.95	0.615	0.008	2.504	0.015	1.975	0.009	1.616	0.013	1.438	0.011
2454930.94	0.600	0.024	2.574	0.017	2.029	0.013	1.603	0.014	1.438	0.014
2454940.93	0.585	0.034	-----	-----	-----	-----	1.696	0.029	-----	-----
2455081.31	0.579	0.014	2.298	0.034	2.000	0.007	1.655	0.010	1.338	0.005
2455099.26	0.515	0.012	2.269	0.015	1.972	0.012	1.592	0.013	1.369	0.011
2455120.29	0.664	0.012	2.249	0.073	2.004	0.005	1.620	0.000	1.480	0.001
2455123.22	0.559	0.032	2.356	0.023	1.949	0.013	1.633	0.017	1.370	0.017
2455132.22	0.630	0.026	2.421	0.044	2.024	0.014	1.570	0.014	1.372	0.016
2455132.27	0.651	0.026	2.400	0.044	2.026	0.014	1.568	0.014	1.382	0.016
2455139.17	0.449	0.015	2.377	0.009	1.958	0.010	1.547	0.020	1.344	0.016
2455150.18	0.361	0.022	2.239	0.021	1.919	0.012	1.537	0.014	1.340	0.023
2455150.28	0.383	0.022	2.229	0.021	1.939	0.012	1.514	0.014	1.322	0.023
2455154.07	0.328	0.007	-----	-----	-----	-----	-----	-----	-----	-----
2455155.12	0.366	0.015	2.349	0.014	1.941	0.009	1.517	0.014	1.339	0.012
2455167.16	0.392	0.012	2.339	0.019	1.962	0.006	1.536	0.008	1.294	0.011
2455172.07	0.355	0.013	2.385	0.019	1.974	0.012	1.512	0.012	1.325	0.010
2455181.05	0.327	0.019	-----	-----	-----	-----	1.508	0.017	1.289	0.011
2455181.12	0.359	0.019	-----	-----	-----	-----	1.523	0.017	1.321	0.011
2455186.04	0.339	0.004	2.487	0.024	1.993	0.008	1.533	0.013	1.308	0.013
2455188.03	0.340	0.005	2.417	0.022	1.979	0.013	1.542	0.014	1.311	0.008
2455192.02	0.334	0.009	2.488	0.015	1.985	0.004	1.532	0.012	1.276	0.008
2455198.01	0.364	0.005	2.463	0.024	1.971	0.008	1.557	0.014	1.295	0.010
2455202.00	0.382	0.009	2.411	0.034	1.985	0.005	1.545	0.014	1.318	0.013
2455202.08	0.381	0.009	2.391	0.034	1.995	0.005	1.535	0.014	1.319	0.013
2455209.97	0.380	0.027	2.402	0.022	2.002	0.016	1.513	0.014	1.376	0.015
2455213.02	0.401	0.012	2.389	0.015	1.974	0.008	1.567	0.013	1.333	0.014
2455218.00	0.420	0.017	2.359	0.018	1.992	0.008	1.550	0.015	1.315	0.009
2455220.99	0.413	0.011	2.381	0.024	1.976	0.007	1.539	0.016	1.316	0.008
2455226.97	0.443	0.009	-----	-----	-----	-----	1.555	0.014	-----	-----
2455232.06	0.436	0.016	2.420	0.014	1.982	0.012	1.547	0.010	1.313	0.007
2455236.01	0.476	0.011	-----	-----	-----	-----	1.582	0.012	-----	-----
2455248.06	0.452	0.014	-----	-----	-----	-----	1.566	0.015	-----	-----
2455258.98	0.482	0.002	-----	-----	1.949	0.007	1.574	0.010	1.348	0.003
2455266.96	0.470	0.007	2.246	0.018	1.965	0.009	1.544	0.016	1.350	0.009
2455276.99	0.468	0.012	-----	-----	1.962	0.008	1.591	0.017	1.381	0.015
2455284.94	0.417	0.014	-----	-----	1.963	0.008	1.519	0.015	1.310	0.021
2455315.92	0.284	0.019	-----	-----	-----	-----	-----	-----	-----	-----
2455433.30	0.556	0.040	-----	-----	-----	-----	-----	-----	-----	-----
2455442.29	0.576	0.034	2.101	0.017	1.987	0.006	1.576	0.010	1.429	0.011
2455450.30	0.492	0.023	2.285	0.027	2.023	0.023	1.613	0.018	1.375	0.011
2455457.27	0.417	0.012	-----	-----	1.937	0.012	1.550	0.013	1.337	0.026
2455465.25	0.368	0.014	2.454	0.007	1.936	0.007	1.545	0.009	1.337	0.009
2455487.29	0.290	0.011	-----	-----	-----	-----	1.543	0.012	-----	-----
2455502.22	0.260	0.013	-----	-----	1.983	0.009	1.515	0.015	1.262	0.016
2455502.29	0.250	0.013	-----	-----	1.998	0.009	1.524	0.015	1.280	0.016
2455505.15	0.228	0.022	2.331	0.017	1.971	0.016	1.505	0.019	1.249	0.011
2455510.17	0.325	0.022	2.400	0.017	1.951	0.012	1.529	0.018	1.291	0.012
2455515.10	0.283	0.028	-----	-----	-----	-----	1.527	0.011	-----	-----
2455528.14	0.308	0.012	-----	-----	-----	-----	1.518	0.017	-----	-----
2455535.10	0.339	0.015	2.341	0.026	1.949	0.006	1.521	0.016	1.305	0.013
2455540.09	0.350	0.018	2.362	0.028	1.944	0.012	1.520	0.018	1.312	0.021
2455549.05	0.336	0.021	2.336	0.025	1.956	0.011	1.493	0.014	1.329	0.015
2455553.04	0.382	0.009	2.242	0.024	1.930	0.013	1.531	0.017	1.341	0.013
2455558.03	0.365	0.017	2.384	0.027	1.950	0.010	1.528	0.015	1.328	0.016
2455563.98	0.414	0.013	2.352	0.017	1.927	0.010	1.510	0.017	1.380	0.010
2455565.98	0.421	0.017	-----	-----	-----	-----	1.554	0.008	-----	-----
2455570.01	0.415	0.014	2.366	0.018	1.943	0.007	1.551	0.016	1.351	0.014
2455578.99	0.435	0.005	2.405	0.016	1.942	0.007	1.518	0.017	1.344	0.012
2455584.06	0.458	0.018	2.343	0.015	1.953	0.009	1.566	0.012	1.387	0.015
2455589.10	0.490	0.022	2.260	0.018	1.952	0.005	1.559	0.010	1.321	0.010
2455592.95	0.463	0.018	2.383	0.016	1.995	0.009	1.582	0.018	1.367	0.009
2455605.92	0.483	0.012	2.452	0.015	1.968	0.007	1.542	0.014	1.400	0.015
2455607.97	0.488	0.013	2.482	0.018	1.973	0.005	1.569	0.009	1.405	0.014
2455613.96	0.516	0.015	2.543	0.028	1.956	0.013	1.640	0.020	1.386	0.008
2455617.97	0.545	0.016	2.407	0.014	1.998	0.012	1.628	0.017	1.409	0.009
2455623.01	0.526	0.011	2.403	0.013	1.978	0.010	1.601	0.018	1.412	0.011
2455629.96	0.593	0.019	2.396	0.016	1.966	0.010	1.588	0.015	1.418	0.014
2455631.96	0.563	0.008	2.413	0.015	1.977	0.005	1.611	0.013	1.403	0.011
2455639.99	0.564	0.005	-----	-----	-----	-----	1.582	0.013	-----	-----
2455646.96	0.616	0.005	2.406	0.012	1.968	0.010	1.601	0.012	1.389	0.016
2455651.95	0.571	0.010	2.406	0.031	1.980	0.014	1.612	0.013	1.413	0.012
2455655.94	0.539	0.008	2.265	0.013	1.970	0.006	1.566	0.015	1.405	0.012
2455663.93	0.542	0.019	2.163	0.046	1.972	0.011	1.602	0.019	1.420	0.012
2455665.93	0.550	0.019	-----	-----	1.981	0.007	1.597	0.013	1.389	0.013
2455676.92	0.515	0.021	-----	-----	-----	-----	-----	-----	-----	-----
2455814.26	0.444	0.012	-----	-----	1.998	0.026	1.602	0.014	1.383	0.018
2455816.28	0.590	0.008	-----	-----	1.964	0.009	1.618	0.014	1.479	0.010
2455841.30	0.617	0.018	-----	-----	-----	-----	-----	-----	-----	-----
2455861.22	0.560	0.010	-----	-----	-----	-----	1.602	0.019	-----	-----
2455867.19	0.564	0.022	2.377	0.023	1.979	0.011	1.614	0.025	1.402	0.011
2455881.16	0.473	0.008	2.384	0.019	1.989	0.007	1.593	0.011	1.374	0.005
2455886.13	0.452	0.005	-----	-----	-----	-----	1.530	0.014	-----	-----
2455890.17	0.455	0.013	2.262	0.039	2.016	0.009	1.572	0.014	1.364	0.006
2455905.10	0.441	0.006	2.439	0.022	2.001	0.013	1.558	0.012	1.370	0.007
2455913.05	0.442	0.005	2.414	0.015	1.985	0.010	1.581	0.013	1.365	0.012
2455920.06	0.421	0.014	2.420	0.033	2.003	0.007	1.560	0.013	1.355	0.012
2455929.03	0.397	0.008	2.535	0.025	1.984	0.007	1.564	0.015	1.386	0.010
2455935.96	0.356	0.007	-----	-----	2.017	0.016	1.559	0.011	1.324	0.003
2455939.99	0.351	0.015	2.412	0.040	1.979	0.013	1.548	0.006	1.326	0.011
2455953.00	0.355	0.004	2.512	0.023	2.004	0.007	1.567	0.021	1.342	0.010
2455959.95	0.339	0.009	2.426	0.022	1.990	0.007	1.531	0.008	1.297	0.009
2455969.97	0.413	0.010	-----	-----	-----	-----	1.579	0.011	1.339	0.009
2455975.95	0.419	0.017	2.477	0.016	1.955	0.009	1.563	0.014	1.348	0.011
2455998.96	0.465	0.008	-----	-----	1.960	0.007	1.553	0.014	1.379	0.010
2456007.98	0.531	0.018	-----	-----	-----	-----	1.582	0.004	-----	-----
2456010.95	0.462	0.026	2.230	0.021	1.942	0.009	1.573	0.015	1.383	0.014
2456011.94	0.505	0.013	-----	-----	-----	-----	1.564	0.015	-----	-----
2456018.93	0.663	0.026	2.418	0.016	1.988	0.011	1.593	0.013	1.406	0.012
2456026.93	0.634	0.019	-----	-----	-----	-----	1.627	0.016	-----	-----
2456159.30	0.460	0.007	-----	-----	-----	-----	1.552	0.014	-----	-----
2456165.30	0.459	0.010	2.192	0.017	2.020	0.020	1.524	0.019	1.335	0.014
2456181.29	0.451	0.014	2.222	0.033	1.976	0.005	1.547	0.013	1.369	0.017
2456194.30	0.516	0.006	-----	-----	-----	-----	-----	-----	-----	-----
2456217.18	0.552	0.018	2.227	0.034	1.994	0.010	1.605	0.014	1.365	0.016
2456221.23	0.584	0.020	2.223	0.040	1.966	0.009	1.583	0.018	1.406	0.008
2456230.15	0.584	0.009	-----	-----	1.984	0.014	1.599	0.019	1.440	0.013
2456239.17	0.606	0.013	2.306	0.040	1.968	0.010	1.594	0.011	1.418	0.011
2456246.15	0.593	0.010	2.274	0.027	1.948	0.011	1.583	0.014	1.442	0.011
2456260.14	0.623	0.004	-----	-----	1.935	0.010	1.620	0.012	1.437	0.008
2456266.14	0.621	0.011	-----	-----	1.969	0.012	1.597	0.013	1.441	0.011
2456272.09	0.627	0.007	2.271	0.029	1.948	0.008	1.596	0.012	1.465	0.008
2456281.08	0.608	0.005	2.282	0.020	1.973	0.009	1.576	0.014	1.479	0.006
2456287.07	0.611	0.008	-----	-----	1.945	0.010	1.587	0.014	1.464	0.012
2456295.05	0.594	0.011	-----	-----	1.948	0.012	1.611	0.015	1.452	0.008
2456303.98	0.557	0.015	-----	-----	1.960	0.014	1.606	0.010	1.405	0.011
2456311.00	0.496	0.012	2.284	0.011	1.963	0.008	1.587	0.013	1.360	0.010
2456317.96	0.469	0.012	-----	-----	1.975	0.009	1.552	0.016	1.351	0.009
2456323.99	0.439	0.005	-----	-----	1.970	0.011	1.570	0.011	1.332	0.013
2456334.97	0.386	0.012	2.300	0.008	1.991	0.006	1.527	0.017	1.324	0.012
2456344.03	0.405	0.007	-----	-----	1.976	0.008	1.537	0.009	1.332	0.012
2456350.95	0.322	0.023	-----	-----	1.944	0.009	1.543	0.018	1.279	0.008
2456356.93	0.450	0.016	-----	-----	2.005	0.009	1.570	0.010	1.341	0.014
2456360.94	0.400	0.014	-----	-----	-----	-----	1.531	0.014	-----	-----
2456367.97	0.356	0.026	-----	-----	1.990	0.009	1.531	0.003	1.305	0.017
2456372.94	0.430	0.010	-----	-----	1.842	0.007	1.549	0.012	1.327	0.010
2456389.93	0.494	0.012	-----	-----	2.028	0.019	1.585	0.016	1.300	0.019
2456390.95	0.529	0.004	-----	-----	1.995	0.007	1.619	0.023	1.411	0.007
2456395.93	0.569	0.006	-----	-----	1.985	0.008	1.605	0.024	1.416	0.013
2456409.92	0.722	0.015	-----	-----	-----	-----	-----	-----	-----	-----
2456410.92	0.549	0.017	-----	-----	-----	-----	-----	-----	-----	-----
2456524.30	0.568	0.006	-----	-----	-----	-----	1.544	0.005	-----	-----
2456552.27	0.560	0.009	-----	-----	1.943	0.016	1.542	0.016	1.408	0.019
2456556.27	0.487	0.015	-----	-----	1.945	0.020	1.534	0.010	1.382	0.009
2456575.21	0.540	0.011	-----	-----	1.961	0.007	1.553	0.018	1.433	0.012
2456579.21	0.555	0.011	2.223	0.022	1.965	0.009	1.576	0.015	1.417	0.014
2456596.16	0.535	0.017	-----	-----	-----	-----	1.571	0.016	-----	-----
2456602.14	0.516	0.006	2.251	0.023	1.987	0.006	1.547	0.018	1.349	0.014
2456604.18	0.545	0.004	-----	-----	-----	-----	1.584	0.009	-----	-----
2456617.12	0.527	0.008	2.223	0.020	1.967	0.007	1.561	0.014	1.388	0.011
2456626.08	0.544	0.009	-----	-----	1.978	0.010	1.551	0.022	1.408	0.011
2456638.05	0.548	0.012	-----	-----	-----	-----	1.586	0.018	-----	-----
2456649.05	0.556	0.009	2.272	0.022	1.951	0.008	1.567	0.012	1.410	0.008
2456658.04	0.534	0.009	-----	-----	-----	-----	1.563	0.017	-----	-----
2456670.02	0.501	0.015	-----	-----	-----	-----	1.583	0.013	-----	-----
2456675.06	0.477	0.011	2.235	0.012	1.968	0.008	1.551	0.016	1.371	0.007
2456680.95	0.470	0.011	-----	-----	-----	-----	1.562	0.011	-----	-----
2456688.96	0.434	0.005	-----	-----	-----	-----	1.535	0.017	-----	-----
2456701.08	0.403	0.011	-----	-----	-----	-----	1.528	0.019	-----	-----
2456705.98	0.406	0.012	-----	-----	-----	-----	-----	-----	-----	-----
2456719.98	0.415	0.006	-----	-----	-----	-----	1.503	0.012	-----	-----
2456739.97	0.395	0.017	-----	-----	-----	-----	-----	-----	-----	-----
2456744.95	0.444	0.015	2.164	0.026	1.951	0.004	1.488	0.015	1.354	0.015
2456755.94	0.438	0.023	-----	-----	-----	-----	1.518	0.018	-----	-----
2456761.95	0.468	0.009	-----	-----	-----	-----	1.542	0.014	-----	-----
2456774.92	0.529	0.017	-----	-----	-----	-----	-----	-----	-----	-----
2456779.91	0.538	0.019	-----	-----	-----	-----	-----	-----	-----	-----
2456921.29	0.538	0.017	-----	-----	-----	-----	-----	-----	-----	-----
2456923.26	0.540	0.008	-----	-----	-----	-----	1.594	0.021	-----	-----
2456929.26	0.502	0.013	2.231	0.019	1.981	0.017	1.533	0.012	1.422	0.014
2456955.24	0.582	0.014	-----	-----	-----	-----	1.603	0.013	-----	-----
2456959.27	0.563	0.005	-----	-----	-----	-----	1.590	0.014	-----	-----
2456965.27	0.573	0.011	-----	-----	-----	-----	1.603	0.019	-----	-----
2456975.18	0.590	0.007	2.053	0.022	1.917	0.013	1.540	0.019	1.391	0.009
2456977.15	0.581	0.008	-----	-----	-----	-----	1.590	0.018	-----	-----
2456984.11	0.589	0.021	-----	-----	-----	-----	1.585	0.020	-----	-----
2456991.10	0.573	0.013	-----	-----	-----	-----	1.584	0.015	-----	-----
2456997.08	0.581	0.008	1.979	0.020	1.934	0.011	1.573	0.015	1.420	0.013
2457010.03	0.620	0.010	-----	-----	-----	-----	1.599	0.019	-----	-----
2457016.04	0.544	0.011	-----	-----	-----	-----	1.570	0.018	-----	-----
2457019.01	0.588	0.006	-----	-----	-----	-----	-----	-----	-----	-----
2457026.01	0.565	0.006	2.073	0.033	1.964	0.009	1.562	0.021	1.414	0.017
2457030.99	0.570	0.012	-----	-----	-----	-----	1.596	0.015	-----	-----
2457036.03	0.569	0.005	-----	-----	-----	-----	-----	-----	-----	-----
2457043.03	0.540	0.015	-----	-----	-----	-----	1.584	0.013	-----	-----
2457053.97	0.538	0.013	-----	-----	-----	-----	1.578	0.020	-----	-----
2457064.92	0.476	0.004	-----	-----	-----	-----	-----	-----	-----	-----
2457073.95	0.506	0.012	-----	-----	-----	-----	1.590	0.019	-----	-----
2457083.92	0.490	0.009	-----	-----	-----	-----	-----	-----	-----	-----
2457093.96	0.459	0.009	2.180	0.025	1.921	0.010	1.512	0.018	1.423	0.015
2457105.98	0.446	0.009	-----	-----	-----	-----	1.589	0.019	-----	-----
2457109.96	0.434	0.007	-----	-----	-----	-----	1.589	0.025	-----	-----
2457111.93	0.421	0.006	-----	-----	-----	-----	1.553	0.016	-----	-----
2457138.92	0.350	0.011	-----	-----	-----	-----	-----	-----	-----	-----
2457139.92	0.377	0.014	-----	-----	-----	-----	-----	-----	-----	-----
2457276.26	0.659	0.004	-----	-----	-----	-----	-----	-----	-----	-----
2457278.31	0.665	0.009	-----	-----	-----	-----	-----	-----	-----	-----
2457295.29	0.703	0.005	-----	-----	-----	-----	-----	-----	-----	-----
2457303.25	0.712	0.006	2.100	0.019	1.922	0.008	1.633	0.014	1.466	0.012
2457314.25	0.724	0.022	-----	-----	1.961	0.008	1.680	0.012	1.501	0.012
2457321.20	0.660	0.007	2.251	0.022	1.940	0.006	1.618	0.011	1.479	0.008
2457330.19	0.661	0.011	-----	-----	1.941	0.007	1.623	0.015	1.473	0.010
2457342.17	0.610	0.012	-----	-----	1.958	0.010	1.586	0.023	1.453	0.010
2457354.13	0.568	0.007	2.366	0.022	1.965	0.005	1.576	0.011	1.463	0.009
2457361.09	0.580	0.018	-----	-----	1.963	0.011	1.583	0.019	1.412	0.023
2457365.12	0.568	0.012	-----	-----	-----	-----	-----	-----	-----	-----
2457376.09	0.553	0.006	2.314	0.026	1.972	0.007	1.572	0.015	1.432	0.011
2457383.05	0.556	0.012	-----	-----	-----	-----	1.596	0.014	-----	-----
2457389.08	0.534	0.003	-----	-----	-----	-----	1.607	0.011	-----	-----
2457392.05	0.530	0.008	2.370	0.018	1.981	0.011	1.593	0.018	1.397	0.009
2457398.05	0.533	0.010	2.358	0.021	1.978	0.009	1.589	0.013	1.407	0.009
2457408.02	0.526	0.010	-----	-----	-----	-----	1.576	0.016	-----	-----
2457414.00	0.544	0.008	-----	-----	-----	-----	1.610	0.014	-----	-----
2457426.98	0.578	0.015	-----	-----	-----	-----	1.616	0.021	-----	-----
2457429.99	0.572	0.009	-----	-----	-----	-----	1.628	0.021	-----	-----
2457436.95	0.585	0.017	-----	-----	-----	-----	1.600	0.020	1.392	0.012
2457445.02	0.568	0.012	-----	-----	-----	-----	1.594	0.016	-----	-----
2457449.94	0.492	0.013	-----	-----	-----	-----	1.555	0.015	-----	-----
2457462.94	0.423	0.027	2.221	0.016	1.970	0.017	1.530	0.006	1.343	0.013
2457464.99	0.463	0.012	-----	-----	-----	-----	-----	-----	-----	-----
2457493.95	0.323	0.028	2.366	0.044	1.970	0.027	1.570	0.031	1.247	0.016
2457676.23	0.415	0.005	2.177	0.017	1.980	0.004	1.574	0.008	1.349	0.013
2457686.25	0.431	0.014	-----	-----	1.843	0.011	1.539	0.014	1.347	0.011
2457696.30	0.447	0.010	-----	-----	-----	-----	-----	-----	-----	-----
2457708.19	0.445	0.010	-----	-----	-----	-----	1.557	0.020	-----	-----
2457712.20	0.453	0.008	2.150	0.011	1.961	0.010	1.553	0.012	1.357	0.014
2457725.16	0.441	0.009	-----	-----	-----	-----	1.535	0.012	-----	-----
2457732.11	0.448	0.010	-----	-----	-----	-----	1.567	0.016	-----	-----
2457740.14	0.442	0.010	2.235	0.026	1.957	0.009	1.547	0.020	1.296	0.022
2457748.05	0.452	0.007	-----	-----	-----	-----	1.547	0.013	-----	-----
2457751.05	0.444	0.010	-----	-----	-----	-----	1.533	0.016	-----	-----
2457757.08	0.481	0.011	-----	-----	-----	-----	1.568	0.018	-----	-----
2457764.04	0.455	0.009	-----	-----	-----	-----	1.546	0.019	-----	-----
2457776.06	0.438	0.015	2.244	0.016	1.952	0.013	1.568	0.011	1.299	0.011
2457779.96	0.404	0.013	-----	-----	-----	-----	1.532	0.014	-----	-----
2457783.92	0.447	0.007	-----	-----	-----	-----	-----	-----	-----	-----
2457800.05	0.377	0.009	-----	-----	-----	-----	-----	-----	-----	-----
2457801.97	0.389	0.013	-----	-----	-----	-----	1.511	0.019	-----	-----
2457812.95	0.285	0.023	-----	-----	-----	-----	1.486	0.012	-----	-----
2457815.91	0.336	0.009	-----	-----	-----	-----	1.526	0.018	-----	-----
2457821.97	0.326	0.015	2.364	0.041	2.000	0.008	1.498	0.022	1.279	0.012
2457856.95	0.292	0.011	-----	-----	-----	-----	-----	-----	-----	-----
2457873.92	0.257	0.030	-----	-----	-----	-----	-----	-----	-----	-----
2457999.28	0.495	0.009	-----	-----	-----	-----	1.588	0.017	-----	-----
2458027.26	0.559	0.015	-----	-----	-----	-----	1.631	0.017	-----	-----
2458052.18	0.726	0.012	2.128	0.033	1.942	0.008	1.628	0.009	1.510	0.015
2458064.13	0.675	0.006	-----	-----	-----	-----	1.624	0.017	-----	-----
2458077.11	0.633	0.007	-----	-----	-----	-----	1.580	0.012	-----	-----
2458093.07	0.592	0.007	-----	-----	-----	-----	1.585	0.018	-----	-----
2458107.01	0.537	0.009	-----	-----	-----	-----	1.574	0.017	-----	-----
2458120.99	0.505	0.009	-----	-----	-----	-----	1.554	0.019	-----	-----
2458128.98	0.461	0.006	-----	-----	-----	-----	1.553	0.008	-----	-----
2458134.00	0.453	0.008	-----	-----	-----	-----	1.543	0.009	-----	-----
2458162.07	0.471	0.008	-----	-----	-----	-----	1.523	0.010	-----	-----
2458192.01	0.497	0.015	-----	-----	-----	-----	1.543	0.016	-----	-----
2458227.93	0.376	0.013	-----	-----	-----	-----	-----	-----	-----	-----
2458228.93	0.383	0.013	-----	-----	-----	-----	-----	-----	-----	-----
2458236.92	0.369	0.009	-----	-----	-----	-----	-----	-----	-----	-----
2458389.25	0.475	0.009	-----	-----	1.961	0.010	1.558	0.016	1.394	0.013
2458393.27	0.504	0.013	2.128	0.009	1.962	0.017	1.561	0.021	1.387	0.012
2458413.19	0.637	0.021	2.201	0.017	1.949	0.006	1.603	0.024	1.494	0.009
2458420.17	0.677	0.004	-----	-----	-----	-----	-----	-----	-----	-----
2458438.13	0.801	0.019	2.114	0.020	1.944	0.016	1.634	0.019	1.543	0.012
2458445.18	0.804	0.020	2.070	0.020	1.914	0.012	1.605	0.021	1.577	0.007
2458465.11	0.874	0.004	-----	-----	1.884	0.004	1.649	0.010	1.580	0.004
2458480.03	0.881	0.007	-----	-----	1.883	0.012	1.657	0.014	1.554	0.014
2458486.01	0.877	0.005	-----	-----	-----	-----	1.629	0.014	-----	-----
2458493.00	0.831	0.007	2.244	0.040	1.905	0.005	1.637	0.018	1.600	0.013
2458498.04	0.805	0.011	2.100	0.015	1.893	0.006	1.619	0.022	1.543	0.011
2458505.05	0.731	0.003	-----	-----	-----	-----	1.632	0.019	-----	-----
2458513.02	0.672	0.012	2.296	0.026	1.912	0.005	1.574	0.014	1.500	0.007
2458531.97	0.426	0.026	2.373	0.036	1.947	0.019	1.566	0.016	1.370	0.012
2458539.04	0.440	0.011	-----	-----	-----	-----	1.565	0.010	-----	-----
2458551.01	0.339	0.014	2.342	0.012	1.998	0.005	1.535	0.014	1.261	0.011
2458553.94	0.338	0.014	-----	-----	-----	-----	1.540	0.014	-----	-----
2458566.95	0.346	0.009	-----	-----	-----	-----	1.528	0.014	-----	-----
2458577.94	0.407	0.024	2.258	0.020	2.005	0.011	1.556	0.020	1.294	0.008
2458588.95	0.457	0.012	2.432	0.031	1.989	0.011	1.560	0.017	1.315	0.012
2458600.92	0.483	0.006	-----	-----	-----	-----	-----	-----	-----	-----
2458741.28	0.625	0.012	-----	-----	1.986	0.013	1.644	0.011	1.423	0.012
2458761.24	0.620	0.007	1.963	0.025	1.899	0.015	1.617	0.012	1.457	0.012
2458769.28	0.640	0.009	-----	-----	-----	-----	1.618	0.013	-----	-----
2458788.16	0.766	0.012	-----	-----	-----	-----	1.657	0.018	-----	-----
2458794.16	0.803	0.012	1.916	0.011	1.944	0.019	1.622	0.013	1.577	0.009
2458803.14	0.860	0.016	2.041	0.023	1.880	0.012	1.714	0.023	1.576	0.014
2458826.04	1.150	0.017	-----	-----	1.881	0.008	1.746	0.013	-----	-----
2458841.02	1.232	0.016	-----	-----	1.861	0.020	1.757	0.018	1.727	0.010
2458845.06	1.306	0.004	2.048	0.030	1.888	0.015	1.808	0.022	1.807	0.011
2458852.00	1.371	0.016	2.020	0.021	1.871	0.010	1.805	0.014	1.812	0.012
2458860.06	1.458	0.025	-----	-----	1.873	0.013	1.845	0.019	1.831	0.013
2458863.96	1.474	0.016	1.883	0.024	1.873	0.010	1.801	0.016	1.813	0.014
2458869.07	1.475	0.011	-----	-----	1.862	0.020	1.769	0.014	1.814	0.011
2458878.94	1.562	0.006	-----	-----	-----	-----	-----	-----	-----	-----
2458885.01	1.591	0.010	1.932	0.012	1.873	0.008	1.816	0.012	1.847	0.009
2458889.99	1.575	0.012	2.066	0.025	1.904	0.007	1.815	0.018	1.911	0.012
2458892.96	1.593	0.022	-----	-----	1.899	0.014	1.811	0.007	1.849	0.013
2458897.99	1.540	0.007	2.101	0.023	1.889	0.007	1.834	0.020	1.868	0.012
2458903.00	1.520	0.011	-----	-----	1.889	0.012	1.812	0.010	1.860	0.010
2458907.01	1.445	0.010	2.060	0.017	1.864	0.009	1.806	0.013	1.838	0.010
2458913.99	1.376	0.010	-----	-----	1.904	0.013	1.792	0.022	1.779	0.010
2458920.02	1.274	0.005	2.211	0.025	1.898	0.012	1.749	0.022	1.696	0.014
2458927.00	1.173	0.012	2.010	0.022	1.823	0.022	1.687	0.011	1.680	0.011
2458929.98	1.020	0.020	2.010	0.016	1.934	0.010	1.650	0.009	1.652	0.011
2458932.97	0.982	0.015	2.338	0.020	1.966	0.011	1.707	0.029	1.561	0.010
2458943.94	0.729	0.013	-----	-----	-----	-----	1.623	0.016	-----	-----
2458946.94	0.635	0.012	-----	-----	2.000	0.009	1.583	0.015	1.403	0.016
2458953.95	0.566	0.018	2.298	0.015	1.996	0.016	1.550	0.016	1.419	0.013
2458962.93	0.471	0.020	-----	-----	-----	-----	-----	-----	-----	-----
2458964.91	0.452	0.007	-----	-----	-----	-----	-----	-----	-----	-----
2458968.92	0.426	0.016	-----	-----	-----	-----	-----	-----	-----	-----
2459081.30	0.806	0.020	-----	-----	-----	-----	-----	-----	-----	-----
2459089.30	0.791	0.010	-----	-----	-----	-----	-----	-----	-----	-----
2459090.29	0.789	0.011	-----	-----	-----	-----	-----	-----	-----	-----
2459101.29	0.729	0.010	-----	-----	-----	-----	-----	-----	-----	-----
2459124.28	0.663	0.038	2.141	0.032	1.974	0.012	1.646	0.018	1.497	0.011
2459135.31	0.717	0.016	-----	-----	-----	-----	-----	-----	-----	-----
2459141.22	0.734	0.012	2.253	0.016	1.962	0.007	1.662	0.016	1.526	0.007
2459147.28	0.733	0.009	-----	-----	-----	-----	1.687	0.017	-----	-----
2459158.24	0.790	0.012	-----	-----	-----	-----	1.668	0.017	-----	-----
2459165.17	0.778	0.013	2.207	0.028	1.974	0.010	1.630	0.015	1.524	0.009
2459170.17	0.783	0.009	2.207	0.026	1.954	0.007	1.643	0.015	1.547	0.013
2459183.12	0.795	0.008	-----	-----	-----	-----	1.642	0.014	-----	-----
2459190.10	0.755	0.016	2.110	0.012	1.967	0.019	1.648	0.013	1.500	0.009
2459199.07	0.747	0.007	2.294	0.028	1.992	0.006	1.626	0.014	1.520	0.010
2459217.08	0.639	0.006	2.245	0.021	1.998	0.011	1.610	0.013	1.461	0.020
2459224.06	0.632	0.007	-----	-----	-----	-----	1.637	0.013	-----	-----
2459232.99	0.573	0.020	2.223	0.006	1.987	0.010	1.582	0.012	1.432	0.015
2459244.01	0.584	0.008	2.277	0.013	2.002	0.011	1.598	0.017	1.418	0.012
2459249.99	0.591	0.008	2.342	0.025	1.986	0.010	1.630	0.019	1.421	0.012
2459262.01	0.605	0.019	2.294	0.011	2.012	0.007	1.590	0.009	1.459	0.009
2459273.00	0.674	0.023	2.303	0.015	1.983	0.008	1.650	0.018	1.456	0.011
2459283.97	0.714	0.023	2.210	0.017	1.961	0.011	1.667	0.017	1.458	0.006
2459296.97	0.774	0.026	2.130	0.032	1.979	0.007	1.690	0.025	1.459	0.008
2459311.98	0.804	0.026	2.447	0.024	1.944	0.009	1.747	0.025	1.513	0.012
2459314.93	0.849	0.014	-----	-----	-----	-----	-----	-----	-----	-----
2459323.93	0.849	0.009	-----	-----	-----	-----	-----	-----	-----	-----
2459326.94	0.859	0.018	-----	-----	-----	-----	1.691	0.022	1.439	0.031
2459446.29	0.543	0.010	-----	-----	-----	-----	-----	-----	-----	-----
2459498.25	0.575	0.011	2.310	0.120	1.977	0.012	1.627	0.017	1.433	0.007
2459511.24	0.573	0.011	2.231	0.035	1.924	0.016	1.586	0.014	1.430	0.018
2459542.06	0.554	0.015	-----	-----	-----	-----	-----	-----	-----	-----
2459553.15	0.639	0.016	2.194	0.029	1.936	0.013	1.620	0.012	1.523	0.009
2459564.13	0.692	0.010	2.143	0.019	1.937	0.007	1.631	0.015	1.481	0.011
2459575.00	0.710	0.009	2.120	0.015	1.945	0.011	1.620	0.017	1.540	0.008
2459592.05	0.695	0.014	2.135	0.021	1.934	0.011	1.645	0.017	1.489	0.011
2459600.17	0.658	0.011	2.226	0.038	1.963	0.006	1.623	0.020	1.466	0.010
2459611.00	0.621	0.013	2.096	0.014	1.950	0.007	1.608	0.014	1.421	0.014
2459621.99	0.533	0.010	2.237	0.019	1.959	0.008	1.594	0.017	1.380	0.012
2459633.00	0.484	0.022	2.296	0.029	1.984	0.012	1.571	0.022	1.383	0.011
2459644.98	0.354	0.015	2.206	0.025	1.989	0.006	1.537	0.017	1.314	0.009
2459677.92	0.448	0.014	2.550	0.024	2.018	0.012	1.587	0.021	1.332	0.012
2459691.95	0.427	0.027	-----	-----	1.878	0.027	1.629	0.016	-----	-----

